Statistical mechanics and stability of a model eco-system

We study a model ecosystem by means of dynamical techniques from disordered systems theory. The model describes a set of species subject to competitive interactions through a background of resources, which they feed upon. Additionally direct competitive or co-operative interaction between species may occur through a random coupling matrix. We compute the order parameters of the system in a fixed point regime, and identify the onset of instability and compute the phase diagram. We focus on the effects of variability of resources, direct interaction between species, co-operation pressure and dilution on the stability and the diversity of the ecosystem. It is shown that resources can be exploited optimally only in absence of co-operation pressure or direct interaction between species.

==> jstatreply.txt <==
Dear Editor,

thank you for the referee report on our submission JSTAT_014P_0507
"Statistical mechanics and stability of a model eco-system". We would
like to thank the referee for reading our manuscript, and for his or
her comments.

The referee judges the work to be "sound and interesting in its
application of methods from disordered systems", but points out that
in his or her view biological realism might be missing. He or she
suggests that this be addressed by modifying the model accordingly, or
by pointing out the shortcomings of the model more clearly to the
readership.

We here agree with the referee in that the paper is concerned with a
very stylised model of an eco-system, and focuses mainly on its
statistical mechanics behaviour. This, we think, is interesting in
itself as the model and its phase diagram bears some similarity with
earlier studies of replicator models and extensions of the Minority
Game. One purpose of our study is hence to contribute further to the
classification of such models according to their phase diagrams and
patterns of ergodicity breaking.

At the same time we see our current work as a starting point
potentially setting the stage for further more realistic extensions of
this simple model eco-system. Some shortcomings of the model were
indeed already mentioned in the original submission, although we
admittedly did not address the drawbacks mentioned by the reviewer
(e.g. static interaction network) appropriately.

We have now taken the reviewer's comments into account in the attached
revised version, and have addressed all suggestions he or she put forward.
The changes made to the paper are listed below along with responses to
the reviewer's comments.

We now point out the shortcomings of the model more clearly and stress
that the focus is on the statistical mechanics behaviour at this
stage. Given the scope of JSTAT we hope that with these modifications
an editorial decision in favour of publication of the article in JSTAT
can now be taken.

Yours sincerely
Yoshimi Yoshino


REPLIES TO REFEREE AND LIST OF CHANGES MADE:
(all references to page number etc are with respect to
the revised manuscript)


1) Reviewer pointed the previous study of stat-mech minded modelling
of food-webs and eco-systems (e.g. works of A. McKane, P. Higgs,
S. Manrubia, R. Solé). In particular he or she stresses that
biologically the interaction network of species is not a static random
one, but a product of an evolutionary dynamical process itself.

RESPONSE: We would like to thank the referee for pointing us to these
works. We do agree that real-world ecological networks are of course a
product of a dynamical evolution of the interaction network itself,
combined with population dynamics on this network. We agree that this
point needs to be stressed more clearly in our manuscript, and have
made changes in the text, putting our work in relation to these
studies. In particular we have modified the introductory section. We
have also added references to work by McKane and co-workers as well as
to Maritan et al, Manrubia, Jain and Krishna, and to others.

We feel however that the explicit inclusion of a dynamical evolution
of the interaction network would go beyond the scope of the present
paper. The reviewer seems to agree here, so that we would like to
postpone the analysis of more intricate extensions of the model to
future work. We stress the shortcoming of the present model and
potential future extensions more clearly now in the introduction and
conclusions sections. We also stress in the introduction that the main
purposes of the present study relates to statistical mechanics aspects
of the model, and to identify similarities and differences of the
present model with related multi-agent systems, in particular
concerning patterns of ergodicity breaking e.g. in Minority Games.


2) The reviewer suggests that more realistic distributions of the
quenched xi's and w's be used, instead of studying the purely Gaussian
case. He or she asks whether the used techniques can be extended to
such cases, and if not, to point out to the readership that the used
statistics for the quenched randomness do not necessarily coincide
with those found in real-word eco-networks.

RESPONSE: The referee is indeed correct in stating that real-world
ecological networks do not follow Gaussian distributions of couplings
strengths. This is an important issue and should be stressed
accordingly in our paper. 

We would like to point out however that in the present model the
distribution of the xi's enters only through its first two
moments. Indeed the generating functional calculation demonstrates
this. In response to the referee's comments, we have also confirmed
this in simulations, e.g. by testing binary, flat, exponential and
power-law distributions of the \xi_i^mu. We have explicitly confirmed
that e.g. the curves of Figs. 4 and 5 are invariant under these
changes, and that the agreement with the analytical theory remains for
non-Gaussian distributions of the xi's (as the paper is already very
long we have decided not to include this data in the manuscript, but
only mention this invariance in the text, see section 4). This
invariance may or may not be convincing from the real-world point of
view (as the structure of interactions should make a difference), but
it suggests a degree of robustness of our model with respect to
changes along the lines the referee suggests.

The general focus of our paper is on the mixed effects of the limited
resources and the direct interactions. We would therefore like to
postpone an further analysis of other distributions for the xi's (with
modified first and second moments) and w's to future work. It is
likely that non-Gaussian w's will modify the behaviour of the model at
least quantitatively, as here all moments are potentially relevant
(depending on their scaling with the system size).

3) The referee points out that eco-networks typically do not look like
the Erdoes-Reyni graphs we mention in the conclusions section of the
original manuscript, but that they have a more complex structure.

RESPONSE: The statement in the conclusions part was potentially not
spelled out clearly enough. What we meant to say is that in the
present paper only Erdoes-Reyni type of graphs with an extensive
number of connections per site were studied (as opposed to finitely
connected graphs), and that extensions to sparse coupling matrices
were desirable. No statement as to what degree distributions might be
appropriate for those sparse graphs was intended. The referee is of
course correct in pointing out that future work should also address
complex interaction networks, different from Erdoes-Reyni type of
graphs, i.e. graphs with complex degree distributions and
potentially with correlations between degrees of different nodes. We
have modified this section, and have sharpened our statements,
stressing the relevance of more complex interaction networks, beyond
simple randomly diluted interaction matrices.

4) Minor point

> Minor remark: I would wish more a biological comment where Eq.(6) is
> introduced, e.g. that the xi's follow instantaneously the population
> sizes. What follows for the model if not?

We are slightly unsure what precisely the reviewer is referring to
here. The xi_i^\mu are quenched disorder drawn before the dynamics is
started. Hence the xi_i^mu themselves do not depend on
time. Furthermore the xi_i^mu do not scale with the system size,
unlike the Q_0^mu (see Eq (8), P is proportional to N). The scaling of
the Q_0's with N is chosen to guarantee a well defined thermodynamic
limit, similar to what is done in models of spin glasses.

Q^\mu(t) on the LHS of Eq (6) denotes the abundance of resource \mu at
time t. This abundance is composed of two contributions (RHS): Q_0^\mu
denotes the amount of resource \mu available in the absence of all
species (x_i=0 for all i). The second term on the RHS represents
potential consumption of resource \mu by the different
species. xi_i^\mu denotes the amount of resource \mu needed to sustain
an individual of species $i$, hence the reduction of the availability
of mu is proportional to xi_i^\mu times x_i(t), where x_i(t) is
proportional to the number of individuals of species $i$. Since the
x_i are time-dependent, the abundance of resource mu becomes a
function of time as well: if many individuals consuming resource \mu
are present in the eco-system, then the availability of \mu will be
depleted, if there are only few, then Q^mu(t) will be large.

If there were no time-dependence here, Eq (6) would result in a
contribution \sum_mu xi_i^mu Q_0^mu to the fitness of species $i$,
hence to an additive constant. Effects on the behaviour of the system
can here be expected at most because of the disorder in the xi_i^mu,
as adding a uniform constant simultaneously to the fitness of all
species i=1,...,N leaves the replicator equations invariant.

In response to the referee's comments we have sharpened and clarified
the interpretation of Eq (6) in the paper.

5) In addition to the above changes we have corrected typos when
identified, and have added additional references where useful (e.g. to
the book by Mezard, Parisi and Virasoro and to the work of Preston and
Fisher in ecology). Small modifications to the text have been made
throughout the paper to facilitate the understanding. For example we
have identified resource and species with basal and intermediate
species (section 2), and have added an explanation of the parameter
\phi after Eq (24) to remind the reader of its meaning. Further
examples include modification of the first sentences of sections 5 and
7. Similarly, other minor additions and modifications have been made
elsewhere.




